Host galaxies of Ultra-Strong MgII absorbers at $z \sim 0.7$

We report spectroscopic identification of the host galaxies of 18 ultra-strong MgII systems (USMgII) at $0.6 \leq z \leq 0.8$. We created the largest sample by merging these with 20 host galaxies from our previous survey within $0.4 \leq z \leq 0.6$. Using this sample, we confirm that the measured impact parameters ($\rm 6.3\leq D[kpc] \leq 120$ with a median of 19 kpc) are much larger than expected, and the USMgII host galaxies do not follow the canonical $\rm W_{2796}-D$ anti-correlation. We show that the presence and significance of this anti-correlation may depend on the sample selection. The $\rm W_{2796}-D$ anti-correlation seen for the general MgII absorbers show a mild evolution at low $\rm W_{2796}$ end over the redshift range $0.4 \leq z \leq 1.5$ with an increase of the impact parameters. Compared to the host galaxies of normal MgII absorbers, USMgII host galaxies are brighter and more massive for a given impact parameter. While the USMgII systems preferentially pick star-forming galaxies, they exhibit slightly lower ongoing star-forming rates compared to main sequence galaxies with the same stellar mass, suggesting a transition from star-forming to quiescent states. For a limiting magnitude of $m_r < 23.6$, at least $29\%$ of the USMgII host galaxies are isolated, and the width of the MgII absorption in these cases may originate from gas flows (infall/outflow) in isolated halos of massive star-forming but not starbursting galaxies. We associate more than one galaxy with the absorber in $\ge 21\%$ cases where interactions may cause wide velocity spread.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
